Addressing memory bandwidth scalability in vector processors for streaming applications

As the size of artificial intelligence and machine learning (AI/ML) models and datasets grows, the memory bandwidth becomes a critical bottleneck. The paper presents a novel extended memory hierarchy that addresses some major memory bandwidth challenges in data-parallel AI/ML applications. While data-parallel architectures like GPUs and neural network accelerators have improved power performance compared to traditional CPUs, they can still be significantly bottlenecked by their memory bandwidth, especially when the data reuse in the loop kernels is limited. Systolic arrays (SAs) and GPUs attempt to mitigate the memory bandwidth bottleneck but can still become memory bandwidth throttled when the amount of data reuse is not sufficient to confine data access mostly to the local memories near to the processing. To mitigate this, the proposed architecture introduces three levels of on-chip memory -- local, intermediate, and global -- with an ultra-wide register and data-shufflers to improve versatility and adaptivity to varying data-parallel applications. The paper explains the innovations at a conceptual level and presents a detailed description of the architecture innovations. We also map a representative data-parallel application, like a convolutional neural network (CNN), to the proposed architecture and quantify the benefits vis-a-vis GPUs and repersentative accelerators based on systolic arrays and vector processors.

==> data/bandwidth.csv <==
PEs,ProVeT,SA,GPU
1.0000,1.0000,1.0000,0.2500
2.0000,2.0000,1.4142,0.5000
3.0000,3.0000,1.7321,0.7500
4.0000,4.0000,2.0000,1.0000
5.0000,5.0000,2.2361,1.2500
6.0000,6.0000,2.4495,1.5000
7.0000,7.0000,2.6458,1.7500
8.0000,8.0000,2.8284,2.0000
9.0000,9.0000,3.0000,2.2500
10.0000,10.0000,3.1623,2.5000
11.0000,11.0000,3.3166,2.7500
12.0000,12.0000,3.4641,3.0000
13.0000,13.0000,3.6056,3.2500
14.0000,14.0000,3.7417,3.5000
15.0000,15.0000,3.8730,3.7500
16.0000,16.0000,4.0000,4.0000
17.0000,17.0000,4.1231,4.2500
18.0000,18.0000,4.2426,4.5000
19.0000,19.0000,4.3589,4.7500
20.0000,20.0000,4.4721,5.0000
21.0000,21.0000,4.5826,5.2500
22.0000,22.0000,4.6904,5.5000
23.0000,23.0000,4.7958,5.7500
24.0000,24.0000,4.8990,6.0000
25.0000,25.0000,5.0000,6.2500
26.0000,26.0000,5.0990,6.5000
27.0000,27.0000,5.1962,6.7500
28.0000,28.0000,5.2915,7.0000
29.0000,29.0000,5.3852,7.2500
30.0000,30.0000,5.4772,7.5000
31.0000,31.0000,5.5678,7.7500
32.0000,32.0000,5.6569,8.0000
33.0000,33.0000,5.7446,8.2500
34.0000,34.0000,5.8310,8.5000
35.0000,35.0000,5.9161,8.7500
36.0000,36.0000,6.0000,9.0000
37.0000,37.0000,6.0828,9.2500
38.0000,38.0000,6.1644,9.5000
39.0000,39.0000,6.2450,9.7500
40.0000,40.0000,6.3246,10.0000
41.0000,41.0000,6.4031,10.2500
42.0000,42.0000,6.4807,10.5000
43.0000,43.0000,6.5574,10.7500
44.0000,44.0000,6.6333,11.0000
45.0000,45.0000,6.7082,11.2500
46.0000,46.0000,6.7823,11.5000
47.0000,47.0000,6.8557,11.7500
48.0000,48.0000,6.9282,12.0000
49.0000,49.0000,7.0000,12.2500
50.0000,50.0000,7.0711,12.5000
51.0000,51.0000,7.1414,12.7500
52.0000,52.0000,7.2111,13.0000
53.0000,53.0000,7.2801,13.2500
54.0000,54.0000,7.3485,13.5000
55.0000,55.0000,7.4162,13.7500
56.0000,56.0000,7.4833,14.0000
57.0000,57.0000,7.5498,14.2500
58.0000,58.0000,7.6158,14.5000
59.0000,59.0000,7.6811,14.7500
60.0000,60.0000,7.7460,15.0000
61.0000,61.0000,7.8102,15.2500
62.0000,62.0000,7.8740,15.5000
63.0000,63.0000,7.9373,15.7500
64.0000,64.0000,8.0000,16.0000
65.0000,65.0000,8.0623,16.2500
66.0000,66.0000,8.1240,16.5000
67.0000,67.0000,8.1854,16.7500
68.0000,68.0000,8.2462,17.0000
69.0000,69.0000,8.3066,17.2500
70.0000,70.0000,8.3666,17.5000
71.0000,71.0000,8.4261,17.7500
72.0000,72.0000,8.4853,18.0000
73.0000,73.0000,8.5440,18.2500
74.0000,74.0000,8.6023,18.5000
75.0000,75.0000,8.6603,18.7500
76.0000,76.0000,8.7178,19.0000
77.0000,77.0000,8.7750,19.2500
78.0000,78.0000,8.8318,19.5000
79.0000,79.0000,8.8882,19.7500
80.0000,80.0000,8.9443,20.0000
81.0000,81.0000,9.0000,20.2500
82.0000,82.0000,9.0554,20.5000
83.0000,83.0000,9.1104,20.7500
84.0000,84.0000,9.1652,21.0000
85.0000,85.0000,9.2195,21.2500
86.0000,86.0000,9.2736,21.5000
87.0000,87.0000,9.3274,21.7500
88.0000,88.0000,9.3808,22.0000
89.0000,89.0000,9.4340,22.2500
90.0000,90.0000,9.4868,22.5000
91.0000,91.0000,9.5394,22.7500
92.0000,92.0000,9.5917,23.0000
93.0000,93.0000,9.6437,23.2500
94.0000,94.0000,9.6954,23.5000
95.0000,95.0000,9.7468,23.7500
96.0000,96.0000,9.7980,24.0000
97.0000,97.0000,9.8489,24.2500
98.0000,98.0000,9.8995,24.5000
99.0000,99.0000,9.9499,24.7500



==> data/compute_ratio.csv <==
Name,Eyeriss,ProVeT,TPU,ARA,GPU
Resnet 112x112,22,90,30,66,72.0
Resnet 56x56,24,87,29,70,72.5
Resnet 28x28,22,91,30,71,82.73
Resnet 14x14,23,92,28,70,73.6
Resnet 7x7,25,90,27,59,56.25
Alexnet 55x55,22,87,25,58,75.65
Alexnet 27x27,21,89,29,63,74.17
Alexnet 13x13,22,90,30,61,90.0
Mobilenet 112x112,3,75,5,24,35.71
Mobilenet 56x56,4,78,5,29,26.0
Mobilenet 7x7,3,74,4,25,24.67


==> data/energy_vs_width.csv <==
bus_width,energy_per_bit
64,7.4236249999999995
128,3.9027749999999997
192,2.8883541666666663
256,2.165628125
320,1.8495625
384,2.1802083333333333
448,2.001982142857143
512,1.8806406249999998
576,1.4360833333333334
640,1.3529125
704,1.2910000000000001
768,1.2438645833333333
832,1.2078557692307692
896,1.1789642857142855
960,1.159325
1024,1.1426875
1088,0.8534264705882353
1152,0.8350486111111112
1216,0.8191052631578948
1280,0.80573125
1344,0.7956904761904761
1408,0.786875
1472,0.7803967391304347
1536,0.7755781249999999
1600,0.771485
1664,0.7696875
1728,0.7679398148148149
1792,0.76746875
1856,0.7680344827586207
1920,0.7697583333333333
1984,0.5471491935483871
2048,0.5434687500000001
2112,0.5402651515151515
2176,0.5376911764705882
2240,0.5359464285714286
2304,0.5346423611111112
2368,0.5329425675675676
2432,0.5327203947368422
2496,0.5321891025641026
2560,0.53208125
2624,0.5324725609756098
2688,0.5331130952380952
2752,0.5340959302325582
2816,0.5348323863636364
2880,0.5363972222222223
2944,0.5376467391304348
3008,0.5392313829787233
3072,0.541453125
3136,0.5432882653061224
3200,0.54546
3264,0.5478700980392157
3328,0.5506778846153846
3392,0.5531014150943396
3456,0.5558587962962964
3520,0.5582931818181818
3584,0.5616763392857144
3648,0.5650087719298245
3712,0.5680172413793104
3776,0.37492161016949155
3840,0.3745416666666666
3904,0.37579918032786885
3968,0.3754536290322581
4032,0.3767083333333333
4096,0.37671875
4160,0.3780653846153846
4224,0.3780568181818182
4288,0.3795783582089552
4352,0.3799209558823529
4416,0.38138949275362316
4480,0.3819892857142857
4544,0.38382394366197187
4608,0.3844427083333333
4672,0.38589897260273975
4736,0.38653547297297297
4800,0.3886383333333333
4864,0.3895707236842105
4928,0.3912987012987013
4992,0.39224679487179487
5056,0.3943386075949367
5120,0.39530000000000004
5184,0.39729938271604937
5248,0.3986021341463415
5312,0.4006355421686747
5376,0.40190327380952384
5440,0.40389558823529403
5504,0.4055014534883721
5568,0.4075244252873563
5632,0.4088125
5696,0.41140589887640444
5760,0.41270416666666665
5824,0.415
5888,0.41630570652173915
5952,0.41889247311827954
6016,0.42020611702127664
6080,0.42249473684210526
6144,0.42442578125
6208,0.4266778350515464
6272,0.42828698979591834
6336,0.4305681818181818
6400,0.43251375000000003
6464,0.43503960396039604
6528,0.43666299019607846
6592,0.4395461165048544
6656,0.4411754807692308
6720,0.4436964285714286
6784,0.44533136792452827
6848,0.4482091121495327
6912,0.44984837962962965
6976,0.4523658256880734
7040,0.45401136363636363
7104,0.45716216216216216
7168,0.4588125
7232,0.4613252212389381
7296,0.4635877192982456
7360,0.46612717391304354
7424,0.46806465517241375
7488,0.4708547008547009
7552,0.4728453389830508
7616,0.4756596638655462
7680,0.4776052083333333
7744,0.4804390495867769
7808,0.4823893442622951
7872,0.4851991869918699
7936,0.48715221774193546
8000,0.490263
8064,0.4922202380952381
8128,0.49502559055118117
8192,0.4970341796875001

==> data/energy_vs_width_fit.csv <==
bus_width,energy_per_bit,fit
64.0,7.4236249999999995,7.677350000000001
128.0,3.9027749999999997,4.043675
192.0,2.8883541666666663,2.83245
256.0,2.165628125,2.2268375000000002
320.0,1.8495625,1.86347
384.0,2.1802083333333333,1.621225
448.0,2.001982142857143,1.448192857142857
512.0,1.8806406249999998,1.31841875
576.0,1.4360833333333334,1.2174833333333333
640.0,1.3529125,1.136735
704.0,1.2910000000000001,1.0706681818181818
768.0,1.2438645833333333,1.0156125
832.0,1.2078557692307692,0.9690269230769231
896.0,1.1789642857142855,0.9290964285714285
960.0,1.159325,0.89449
1024.0,1.1426875,0.864209375
1088.0,0.8534264705882353,0.8374911764705882
1152.0,0.8350486111111112,0.8137416666666666
1216.0,0.8191052631578948,0.7924921052631579
1280.0,0.80573125,0.7733675
1344.0,0.7956904761904761,0.7560642857142856
1408.0,0.786875,0.740334090909091
1472.0,0.7803967391304347,0.7259717391304348
1536.0,0.7755781249999999,0.71280625
1600.0,0.771485,0.7006939999999999
1664.0,0.7696875,0.6895134615384615
1728.0,0.7679398148148149,0.6791611111111111
1792.0,0.76746875,0.6695482142857143
1856.0,0.7680344827586207,0.660598275862069
1920.0,0.7697583333333333,0.652245
1984.0,0.5471491935483871,0.6444306451612903
2048.0,0.5434687500000001,0.6371046874999999
2112.0,0.5402651515151515,0.6302227272727272
2176.0,0.5376911764705882,0.6237455882352941
2240.0,0.5359464285714286,0.6176385714285715
2304.0,0.5346423611111112,0.6118708333333334
2368.0,0.5329425675675676,0.6064148648648648
2432.0,0.5327203947368422,0.6012460526315789
2496.0,0.5321891025641026,0.5963423076923077
2560.0,0.53208125,0.59168375
2624.0,0.5324725609756098,0.5872524390243903
2688.0,0.5331130952380952,0.5830321428571428
2752.0,0.5340959302325582,0.5790081395348837
2816.0,0.5348323863636364,0.5751670454545454
2880.0,0.5363972222222223,0.5714966666666667
2944.0,0.5376467391304348,0.5679858695652173
3008.0,0.5392313829787233,0.5646244680851064
3072.0,0.541453125,0.561403125
3136.0,0.5432882653061224,0.5583132653061225
3200.0,0.54546,0.555347
3264.0,0.5478700980392157,0.5524970588235294
3328.0,0.5506778846153846,0.5497567307692308
3392.0,0.5531014150943396,0.5471198113207547
3456.0,0.5558587962962964,0.5445805555555555
3520.0,0.5582931818181818,0.5421336363636363
3584.0,0.5616763392857144,0.5397741071428571
3648.0,0.5650087719298245,0.5374973684210527
3712.0,0.5680172413793104,0.5352991379310345
3776.0,0.37492161016949155,0.5331754237288135
3840.0,0.3745416666666666,0.5311224999999999
3904.0,0.37579918032786885,0.5291368852459016
3968.0,0.3754536290322581,0.5272153225806452
4032.0,0.3767083333333333,0.5253547619047619
4096.0,0.37671875,0.52355234375
4160.0,0.3780653846153846,0.5218053846153846
4224.0,0.3780568181818182,0.5201113636363637
4288.0,0.3795783582089552,0.5184679104477612
4352.0,0.3799209558823529,0.5168727941176471
4416.0,0.38138949275362316,0.5153239130434782
4480.0,0.3819892857142857,0.5138192857142857
4544.0,0.38382394366197187,0.5123570422535211
4608.0,0.3844427083333333,0.5109354166666666
4672.0,0.38589897260273975,0.5095527397260273
4736.0,0.38653547297297297,0.5082074324324324
4800.0,0.3886383333333333,0.506898
4864.0,0.3895707236842105,0.5056230263157895
4928.0,0.3912987012987013,0.5043811688311688
4992.0,0.39224679487179487,0.5031711538461539
5056.0,0.3943386075949367,0.5019917721518987
5120.0,0.39530000000000004,0.500841875
5184.0,0.39729938271604937,0.49972037037037037
5248.0,0.3986021341463415,0.4986262195121951
5312.0,0.4006355421686747,0.49755843373493974
5376.0,0.40190327380952384,0.4965160714285714
5440.0,0.40389558823529403,0.49549823529411763
5504.0,0.4055014534883721,0.4945040697674418
5568.0,0.4075244252873563,0.4935327586206896
5632.0,0.4088125,0.4925835227272727
5696.0,0.41140589887640444,0.4916556179775281
5760.0,0.41270416666666665,0.49074833333333334
5824.0,0.415,0.489860989010989
5888.0,0.41630570652173915,0.4889929347826087
5952.0,0.41889247311827954,0.4881435483870967
6016.0,0.42020611702127664,0.4873122340425532
6080.0,0.42249473684210526,0.4864984210526315
6144.0,0.42442578125,0.48570156249999996
6208.0,0.4266778350515464,0.48492113402061854
6272.0,0.42828698979591834,0.4841566326530612
6336.0,0.4305681818181818,0.48340757575757576
6400.0,0.43251375000000003,0.4826735
6464.0,0.43503960396039604,0.48195396039603955
6528.0,0.43666299019607846,0.48124852941176466
6592.0,0.4395461165048544,0.4805567961165048
6656.0,0.4411754807692308,0.47987836538461537
6720.0,0.4436964285714286,0.4792128571428571
6784.0,0.44533136792452827,0.4785599056603773
6848.0,0.4482091121495327,0.47791915887850467
6912.0,0.44984837962962965,0.47729027777777777
6976.0,0.4523658256880734,0.4766729357798165
7040.0,0.45401136363636363,0.4760668181818182
7104.0,0.45716216216216216,0.4754716216216216
7168.0,0.4588125,0.4748870535714286
7232.0,0.4613252212389381,0.47431283185840706
7296.0,0.4635877192982456,0.4737486842105263
7360.0,0.46612717391304354,0.47319434782608694
7424.0,0.46806465517241375,0.47264956896551724
7488.0,0.4708547008547009,0.4721141025641025
7552.0,0.4728453389830508,0.47158771186440673
7616.0,0.4756596638655462,0.47107016806722685
7680.0,0.4776052083333333,0.47056125
7744.0,0.4804390495867769,0.47006074380165286
7808.0,0.4823893442622951,0.4695684426229508
7872.0,0.4851991869918699,0.4690841463414634
7936.0,0.48715221774193546,0.46860766129032255
8000.0,0.490263,0.46813879999999997
8064.0,0.4922202380952381,0.46767738095238093
8128.0,0.49502559055118117,0.4672232283464567
8192.0,0.4970341796875,0.466776171875


==> data/gpu_utilization.csv <==
,utilization,memory_stalls_ratio,controll_stalls_ratio,other_stalls_ratio
alexnet56,0.06896948154945493,0.8101330119893897,0.144272865747416,0.014697467224799737
alexnet28,0.05883863808443024,0.8232635232529968,0.1241116988675397,0.014707212633662764
alexnet14,0.05422677718324109,0.8339680746721112,0.11469128347545977,0.012612645137766772
resnet56,0.09582987534457565,0.7759888056383023,0.20648775792274407,0.031041081889948398
resnet112,0.05950448577067613,0.8196956717287974,0.13786561282199838,0.01496328678420414
resnet28,0.051908168391030296,0.82315251594463,0.11150934284965196,0.00913370264392693
resnet14,0.05234975537759057,0.8322748962440352,0.1127126797012604,0.0104696779695879
resnet7,0.05662674587530703,0.8159566860637838,0.12245914652836955,0.011030130971422965
mobilenet32,0.05755302925771133,0.8300234127828107,0.12502440567858183,0.011652768344712659
mobilenet16,0.131016978293521,0.4740347761318739,0.3190545838125812,0.10976044674285876
mobilenet24,0.09321272868493435,0.4817256890158783,0.2124985236325831,0.0771195087662073


==> data/ideal_utilization.csv <==
size,ProVeT,SA,GPU,GPU2
1,0,0,0,0
2,0,0,0,0
3,0,0,0,0
4,0.6875,0,0,0
5,0.88,0,0,0
6,0.9166670000000000,0,0.89532546000000002,0.89532546000000002
7,0.8979590000000000,0,0.72153172099999996,0.72153172099999996
8,0.859375,0,0.59850351199999996,0.59850351199999996
9,0.9506170000000000,0,0.50752001199999996,0.50752001199999996
10,0.99,0,0.87583577499999998,0.87583577499999998
11,1,1,0.76643075100000002,0.76643075100000002
12,0.9930560000000000,0.8402780000000000,0.67852981599999995,0.67852981599999995
13,0.9763309999999999,0.7159759999999999,0.90989912299999998,0.90989912299999998
14,0.9540820000000000,0.6173470000000000,0.82022818799999997,0.82022818799999997
15,0.9777780000000000,0.5377780000000000,0.99294436100000005,0.99294436100000005
16,0.98828100,0.47265600,0.90716168900000005,0.90716168900000005
17,0.9896190000000000,0.4186850000000000,0.83334375800000005,0.83334375800000005
18,0.9845680000000000,0.3734570000000000,0.96157061300000002,0.96157061300000002
19,0.9750690000000000,0.33517999999999998,0.89147187900000002,0.89147187900000002
20,0.99,0.3025,0.995639096,0.995639096
21,0.9977320000000000,0.2743760000000000,0.92990144600000002,0.92990144600000002
22,1,1,0.87126884000000004,0.87126884000000004
23,0.998110000000000,0.9149340000000000,0.95515038399999996,0.95515038399999996
24,0.9930560000000000,0.8402780000000000,0.89990152300000004,0.89990152300000004
25,0.9856,0.7744,0.97132968200000003,0.97132968200000003
26,0.992604000000000,0.7159759999999999,0.91943278299999998,0.91943278299999998
27,0.9958850000000000,0.663923000000000,0.98112857499999995,0.98112857499999995
28,0.9961730000000000,0.6173470000000000,0.93242508899999998,0.93242508899999998
29,0.9940550000000000,0.5755050000000000,0.98636008200000003,0.98636008200000003
30,0.99,0.5377780000000000,0.94063888600000001,0.94063888600000001
31,0.9958380000000000,0.5036420000000000,0.98827770699999995,0.98827770699999995
32,0.9990230000,0.47265600,0.9453125,0.9453125
33,1,1,0.98776677800000001,0.98776677800000001
34,0.9991350000000000,0.9420420000000000,0.94733470399999997,0.94733470399999997
35,0.996735000000000,0.8889800000000000,0.98546402700000002,0.98546402700000002
36,0.9930560000000000,0.8402780000000000,0.947354531,0.947354531
37,0.9963480000000000,0.7954710000000000,0.98183454199999998,0.98183454199999998
38,0.9979220000000000,0.7541550000000000,0.94585308700000004,0.94585308700000004
39,0.9980280000000000,0.7159759999999999,0.97722258200000001,0.97722258200000001
40,0.996875,0.680625,0.94319167000000004,0.94319167000000004
41,0.9946460000000000,0.6478290000000000,0.97188587100000001,0.97188587100000001
42,0.9977320000000000,0.6173470000000000,0.99837247699999998,0.99837247699999998
43,0.9994590000000000,0.588967000000000,0.96601922299999998,0.96601922299999998
44,1,1,0.99044746100000003,0.99044746100000003
45,0.9995060000000000,0.9560490000000000,0.95977110499999996,0.95977110499999996
46,0.998110000000000,0.9149340000000000,0.98239314099999997,0.98239314099999997
47,0.9959260000000000,0.8764150000000001,0.95325542399999996,0.95325542399999996
48,0.9978300000000000,0.8402780000000000,0.97428260499999997,0.97428260499999997
49,0.9987510000000001,0.8063310000000000,0.99388804799999997,0.99388804799999997
50,0.9988,0.7744,0.96617094699999995,0.96617094699999995
51,0.998078000000000,0.7443290000000000,0.98450317099999995,0.98450317099999995
52,0.9966720000000000,0.7159759999999999,0.95809965699999999,0.95809965699999999
53,0.9985760000000000,0.6892130000000000,0.97529119600000003,0.97529119600000003
54,0.9996570000000000,0.663923000000000,0.62672782199999999,0.99140855699999997
55,1,1,0.50507220500000005,0.96626480599999998
56,0.9996810000000000,0.9646050000000000,0.418952459,0.98145288500000005
57,0.9987690000000000,0.9310560000000000,0.35526400899999999,0.99572918200000005
58,0.9973250000000000,0.8992270000000000,0.613085043,0.97177750600000001
59,0.9985640000000000,0.8690030000000000,0.53650152600000001,0.98528899700000006
60,0.9991670000000000,0.8402780000000000,0.47497087100000002,0.99801936000000002
61,0.999194000000000,0.8129540000000000,0.63692938600000004,0.97518934499999999
62,0.9986990000000000,0.7869410000000000,0.57415973099999995,0.98728449799999995
63,0.9977320000000000,0.7621570000000000,0.69506105299999998,0.99870487699999999
64,0.9990230000,0.738525000000,0.63501318200000001,0.97692669300000001
65,0.9997630000000000,0.7159759999999999,0.58334063000000003,0.98781514299999995
66,1,1,0.67309942899999997,0.99811631300000003
67,0.9997770000000000,0.9703720000000000,0.62403031499999995,0.97732259600000004
68,0.9991350000000000,0.9420420000000000,0.69694736700000004,0.987174997
69,0.998110000000000,0.9149340000000000,0.65093101200000003,0.99651278499999996
70,0.9989800000000000,0.8889800000000000,0.609888188,0.976639637
71,0.9994050000000000,0.8641140000000000,0.66860526899999995,0.98559624700000004
72,0.9994210000000000,0.8402780000000000,0.62993106600000004,0.994099124
73,0.9990620000000000,0.8174140000000000,0.67993077700000004,0.97508658500000001
74,0.9983560000000000,0.7954710000000000,0.64360294799999995,0.98326369000000002
75,0.9992890000000000,0.7744,0.68679000300000004,0.99103847
76,0.9998270000000000,0.7541550000000000,0.65269756199999995,0.99843147399999999
77,1,1,0.69045205700000001,0.98032544899999996
78,0.9998359999999999,0.9745230000000000,0.65844722,0.98746163799999997
79,0.9993590000000000,0.9500080000000000,0.69179439499999995,0.99425690099999997
80,0.99859400,0.92640600,0.66171875000000002,0.97690101299999998
81,0.9992380000000000,0.9036729999999999,0.69143674499999996,0.98347415000000005
82,0.9995540000000001,0.8817670000000000,0.66313429300000004,0.98974142399999998
83,0.9995650000000000,0.8606470000000001,0.68982481900000003,0.99571725300000002
84,0.9992910000000000,0.8402780000000000,0.66314817100000001,0.97916157299999995
85,0.9987540000000000,0.8206230000000000,0.68728418000000002,0.98496024699999996
86,0.9994590000000000,0.8016500000000000,0.66209716100000005,0.99049590700000001
87,0.9998680000000000,0.7833270000000000,0.68405580799999999,0.99578043599999999
88,1,1,0.66023416899999998,0.97997456100000002
89,0.9998740000000000,0.977654000000000,0.68032011000000003,0.98511722599999996
90,0.9995060000000000,0.9560490000000000,0.69886073400000004,0.99003204499999997
91,0.9989130000000001,0.9351530000000000,0.67621345600000005,0.99472890999999997
92,0.9994090000000000,0.9149340000000000,0.69331322299999998,0.99921720400000003
93,0.9996530000000000,0.8953640000000000,0.67183977399999995,0.98420764299999997
94,0.9996600000000000,0.8764150000000001,0.68767519899999996,0.98859186799999998
95,0.9994459999999999,0.8580610000000000,0.66727879700000003,0.99278568700000003
96,0.9990230000,0.8402780000000000,0.681997823,0.99679699200000005
97,0.9995750000000000,0.8230420000000001,0.69572163300000001,0.982439956
98,0.9998960000000000,0.8063310000000000,0.67631966300000002,0.98636776000000004
99,1,1,0.68915221999999998,0.99012822199999995
100,0.9999,0.9801,0.67066976,0.99372803200000004


==> data/interconnect.csv <==
size,3x3,5x5,7x7,11x11
1,0,0,0,0
2,0,0,0,0
3,6,0,0,0
4,6,0,0,0
5,6,0,0,0
6,9,10,0,0
7,9,10,14,0
8,9,10,14,0
9,12,10,14,0
10,12,15,14,0
11,12,15,14,22
12,15,15,14,22
13,15,15,14,22
14,15,15,21,22
15,18,20,21,22
16,18,20,21,22
17,18,20,21,22
18,21,20,21,22
19,21,20,21,22
20,21,25,21,22
21,24,25,28,22
22,24,25,28,33
23,24,25,28,33
24,27,25,28,33
25,27,30,28,33
26,27,30,28,33
27,30,30,28,33
28,30,30,35,33
29,30,30,35,33
30,33,35,35,33
31,33,35,35,33
32,33,35,35,33
33,36,35,35,44
34,36,35,35,44
35,36,40,42,44
36,39,40,42,44
37,39,40,42,44
38,39,40,42,44
39,42,40,42,44
40,42,45,42,44
41,42,45,42,44
42,45,45,49,44
43,45,45,49,44
44,45,45,49,55
45,48,50,49,55
46,48,50,49,55
47,48,50,49,55
48,51,50,49,55
49,51,50,56,55
50,51,55,56,55
51,54,55,56,55
52,54,55,56,55
53,54,55,56,55
54,57,55,56,55
55,57,60,56,66
56,57,60,63,66
57,60,60,63,66
58,60,60,63,66
59,60,60,63,66
60,63,65,63,66
61,63,65,63,66
62,63,65,63,66
63,66,65,70,66
64,66,65,70,66
65,66,70,70,66
66,69,70,70,77
67,69,70,70,77
68,69,70,70,77
69,72,70,70,77
70,72,75,77,77
71,72,75,77,77
72,75,75,77,77
73,75,75,77,77
74,75,75,77,77
75,78,80,77,77
76,78,80,77,77
77,78,80,84,88
78,81,80,84,88
79,81,80,84,88
80,81,85,84,88
81,84,85,84,88
82,84,85,84,88
83,84,85,84,88
84,87,85,91,88
85,87,90,91,88
86,87,90,91,88
87,90,90,91,88
88,90,90,91,99
89,90,90,91,99
90,93,95,91,99
91,93,95,98,99
92,93,95,98,99
93,96,95,98,99
94,96,95,98,99
95,96,100,98,99
96,99,100,98,99
97,99,100,98,99
98,99,100,105,99
99,102,100,105,110
100,102,105,105,110


==> data/pe_utilization.csv <==
Name,Eyeriss,ProVeT,TPU,ARA,GPU
Resnet 112x112,0.56,0.95,0.88,0.94,.0595
Resnet 56x56,0.68,0.93,0.9,0.89,.0958
Resnet 28x28,0.88,0.91,0.93,0.82,.059
Resnet 14x14,0.84,1,0.91,0.83,.0523
Resnet 7x7,0.85,1,0.4,0.85,.0566
Alexnet 55x55,0.68,0.9,0.85,0.89,.069
Alexnet 27x27,0.88,0.92,0.7,0.82,.0588
Alexnet 13x13,0.93,0.87,0.8,0.83,.0542
Mobilenet 112x112,0.22,0.7,0.35,0.65,.0576
Mobilenet 56x56,0.15,0.75,0.2,0.71,.0932
Mobilenet 7x7,0.07,0.66,0.18,0.6,.1310

